Star Formation in High-Redshift Starburst Galaxies

I present a model for the star formation properties of z~2 starburst galaxies. Here, I discuss models for the formation of high-z Submillimeter Galaxies, as well as the CO-H2 conversion factor for these systems. I then apply these models to literature observations. I show that when using a functional form for XCO that varies smoothly with the physical properties in galaxies, galaxies at both local and high-z lie on a unimodal Kennicutt-Schmidt star formation law, with power-law index of ~2. The inferred gas fractions of these galaxies are large (fgas ~ 0.2-0.4), though a factor ~2 lower than most literature estimates that utilize locally-calibrated CO-H2 conversion factors.

==> README-vdbfest.txt <==
=====================================================================
Proceedings Markup Instructions for ``The Interstellar Medium in High
Redshift Galaxies Comes of Age" (i.e. Vanden Bout Fest)
=====================================================================

--> We will publish the conference proceedings internally, which will
    include proper ISBN indexing and ADS submission.


--> Each participant will receive a free copy of the proceedings.
    Please make sure that we have your correct mailing address.


--> The proceedings will also be posted on the conference web page.


--> We will use the OA copyright (Creative Commons).  See
    http://creativecommons.org/choose/zero/ for further information.


--> Please use the markup files provided to prepare your contribution:

  --- vdbbook.sty: Latex style file.  Hacked version of the ASP
      Conference Series latex markup files.

  --- vdbtemplate.tex: Latex template that you can use as "seed" for
      your contribution.  Meant to demonstrate many common markup
      tasks, including sectioning, tables, figures, etc.

  --- manual2010.pdf: The very long manual for the ASP Conference
      Series latex markup set.  You won't necessarily need to read
      this manual to create your contribution, but it might be useful
      if you have questions about how to do certain markup tasks (like
      fancy fonts and such).


--> Please use "pdflatex" to compile your contribution while editing
    (this is what the editor will use to assemble the proceedings).


--> Page Limits:

  --- Invited Talks: 10 pages
  --- Contributed Talks: 6 pages
  --- Posters: 4 pages


--> Deadline for contribution submission: October 15, 2012


--> Please send your completed contribution as a compressed tar or zip
    file via email to Jeff Mangum (jmangum@nrao.edu).

=====================================================================

